Thesis manuscript: Projective and complex billiards, periodic orbits and Pfaffian systems

This document is the manuscript of Corentin Fierobe's thesis about the billiard as a dynamical system. The first pages (title, introduction) are in French, but the rest of the document is in English.

==> Rapport thèse remis (corrections 2)/figures/raw_sphere_bary__copie.txt <==
raw_sphere_bary (copie)

==> figures/raw_sphere_bary__copie.txt <==
raw_sphere_bary (copie)
